Ptolemy: Architecture Support for Robust Deep Learning

Deep learning is vulnerable to adversarial attacks, where carefully-crafted input perturbations could mislead a well-trained Deep Neural Network to produce incorrect results. Today's countermeasures to adversarial attacks either do not have capability to detect adversarial samples at inference time, or introduce prohibitively high overhead to be practical at inference time. We propose Ptolemy, an algorithm-architecture co-designed system that detects adversarial attacks at inference time with low overhead and high accuracy.We exploit the synergies between DNN inference and imperative program execution: an input to a DNN uniquely activates a set of neurons that contribute significantly to the inference output, analogous to the sequence of basic blocks exercised by an input in a conventional program. Critically, we observe that adversarial samples tend to activate distinctive paths from those of benign inputs. Leveraging this insight, we propose an adversarial sample detection framework, which uses canary paths generated from offline profiling to detect adversarial samples at runtime. The Ptolemy compiler along with the co-designed hardware enable efficient execution by exploiting the unique algorithmic characteristics. Extensive evaluations show that Ptolemy achieves higher or similar adversarial example detection accuracy than today's mechanisms with a much lower runtime (as low as 2%) overhead.

==> reviews/isca20.txt <==
ISCA 2020 Paper #32 Reviews and Comments
===========================================================================
Paper #32 Architecture Support for Robust Deep Learning


Review #32A
===========================================================================
* Updated: 3 Mar 2020 8:40:44pm UTC+01

Paper summary and contributions
-------------------------------
The authors propose a GAN adverserial attack detection algorithm, compiler, and co-designed HW implementation.  Very novel work.

The algorithm is based on the observation that attack inputs have distinctive activation firings that stand apart from benign inputs.  Offline, the algorithm forms paths of "important neurons" for each class of inputs.  Online, they use these paths as canaries to detect attacks.

Strengths
---------
The authors do a great job working backwards: they make a key observation about the behavior of an adverserial attack and try to figure out how to efficiently detect that behavior. 

The "import neuron" observation is novel and intuitive.

They look at a SW implementation first, an optimized SW implementation second, and then a HW implementation.

Weaknesses
----------
Very limited workload set (resnet and alexnet)

HW proposal augments a lot of DNN blocks with a good amount of complexity.  Sorting in HW is always awkward.

Novelty
-------
4. Surprisingly new contribution

Evaluation
----------
5. The evaluation is deep and fully demonstrates the value of the idea

Impact
------
4. Likely to inspire future research and/or products

Writing quality
---------------
4. Well-written

Pre-Response Overall merit
--------------------------
4. Accept

Post-Response Overall merit
---------------------------
4. Accept

Reviewer expertise
------------------
3. Knowledgeable

Feedback for authors
--------------------
If the point of drop-out is to encourage diverse participation of neurons, how do neural networks with dropout affect extraction of "important neurons"

How were the SW solutions evaluated?  What platforms?  

What SW NN frameworks were used in the evaluation?

Questions/suggestions for rebuttal/revision
-------------------------------------------
I'd like to see more NN's evaluated, at least with your SW proposal, to prove that "important neurons" are present in other networks.



Review #32B
===========================================================================
* Updated: 26 Feb 2020 9:30:31am UTC+01

Paper summary and contributions
-------------------------------
The paper describes a hardware-software approach for detecting adversarial examples for deep neural networks. The approach is based on prior research that states that different parts of a neural network contribute to different predicted output classes and uses this result to defend against adversarial examples. Starting from this approach, the paper proposes a coprocessor to be integrated into neural processing units that cheaply identifies adversarial examples. This coprocessor is programmable and introduces small overheads.

Strengths
---------
* To my knowledge, the problem that the paper solves has not previously been investigated in the context of a hardware accelerator.

* I like how the paper brings out the analogy between this technique and hot path profiling.

Weaknesses
----------
* It is not clear to me that the techniques underlying this paper are established enough and widely used enough to justify the implementation of a new hardware accelerator.

* I am not convinced how effective the underlying technique would be in detecting adversarial inputs if the inputs were generated taking this method into account.

* It is unclear how strong the baseline DNN accelerator is in terms of area and efficiency.

Novelty
-------
3. New contribution

Evaluation
----------
3. There are some minor issues with the evaluation, but they can be solved

Impact
------
2. Likely to have minor impact

Writing quality
---------------
4. Well-written

Pre-Response Overall merit
--------------------------
2. Weak reject

Post-Response Overall merit
---------------------------
1. Reject

Reviewer expertise
------------------
2. Some familiarity

Feedback for authors
--------------------
Thank you for submitting to ISCA! The paper was an enjoyable read, and I like the analogy between hot path profiling and class paths. What makes this paper challenging to evaluate is that it relies heavily on the underlying ML technique to work. The two key papers that this work relies on -- [19] and [20] -- have been cited a combined 9 times (the technique used as the state-of-the-art baseline only once, according to Google Scholar as of 1/29/2020). This could indicate that the technique is not proven and established yet. This is particularly important with techniques for defending against adversarial examples, since adversaries can adapt and once a technique has been established, it needs to be tested against adversarial examples that were designed to circumvent this technique, not the previous techniques that it is outperforming on a set of previous adversarial examples.

For this reason, it feels premature to me to build an accelerator for this technique. To separate this discussion from the merits of the work as a computer architecture paper, I will therefore split my review into two parts. I will first comment on the underlying technique, and then I will evaluate the paper as an architecture paper only.

**Adversarial defense technique**

My main concern is whether an adversary could make class path similarity part of the loss function when generating new adversarial examples, and thus defeat the technique. It seems that you could do this by identifying the important neurons and then considering changes to those activations when you are generating your adversarial examples. It seems to me that the evaluation does not capture this scenario and instead relies on previously generated examples. Since there is a virtually infinite number of adversarial examples, I don’t think only looking at examples that were generated without this technique in mind is sufficient.

I am a bit unsure about the result that different classes in ImageNet and CIFAR-100 exercise different paths. I can imagine that this applies to *a significant fraction* of inputs, but if it applied to all of them, wouldn't this mean that we don't need the full neural network? Assuming that there are inputs that are not captured by the important neurons, wouldn't this space contain both legitimate examples and adversarial examples? (i.e., all an attacker would need to do is to make sure their adversarial example lands in this space?)

I am also curious where the overlap in important neurons can be found -- early layers of DNNs often learn high-level functions (e.g., edge detection) while it is the later layers that learn more abstract concepts. It would therefore be interesting to see what the class path profiles actually capture (e.g., by visualizing them). I also wonder what it is that the random forest classifier is learning. The paper compares to related work that uses a DNN to detect adversaries. Is the classifier doing something similar?

Overall, I am not entirely sure how well this approach works if you take it into account while generating your adversarial examples. I also would have liked to see more information about the test/training split, and a characterization of false positives and negatives in the evaluation.

**Architecture**

The accelerator achieves its improvements by approximating the original detection algorithm. By calculating the important neurons in a forward manner and using a threshold to extract important neurons, these operations can be pipelined effectively and performed cheaply in hardware. I really like the approach of co-designing hardware and algorithm and think that looking at the entire stack is important when working on hardware for machine learning. 

What is challenging is that the change in the algorithm has an effect on the output and that a paper that chooses such an approach needs to demonstrate that whatever changes it makes do not degrade the effectiveness of the approach. In particular, performing the detection of important neurons in a forward manner seems like a very significant departure from the backward approach, and essentially a new algorithm. The paper justifies this approach through empirical evaluation against a dataset of adversarial examples and legitimate inputs, which shows that it does not affect the accuracy/AUC very much.

If this was a paper on inference accuracy (e.g., by using some form of quantization or relaxed synchronization), I would be fine with this approach. However, this is not the case for adversarial examples: Similar to any work on security, the inputs that the approach does not detect are much more important than those that it does. As a result (assuming that the original underlying approach works), showing that the changes do not affect the end-to-end accuracy is insufficient: It is perfectly possible that the changes introduce a new blind spot that can now be exploited by an attacker, even if the end-to-end accuracy on the dataset remains similar (or even if it is higher).

To give a worst-case example: If there is one class of attacks that works all the time, and this class of attack constitutes 10% of the dataset, a 90% accuracy can mean that the technique under test can reliably be circumvented and provides no security at all. Meanwhile, the same 90% could be the result of a low number of false positives across the entire dataset (which would be secure). Note that I am using the common definition of accuracy here, not AUC. The accuracy also depends a lot on how you weight different types of attacks in the dataset (and, as mentioned before, whether any of these attacks targets the new technique). 

In my view, the best way to solve this is to define a formal security property (such as in [1] below) and show that the optimized version does not change it. Note that this security property does not have to be perfect (i.e., there can be adversarial examples that it does not detect), but it should formally capture those examples, so that future work can build on this research and continue filling in those gaps.

In addition to the accuracy evaluation, I am a bit (although not very) concerned about the fact that the accelerator is very reliant on its configuration (as with the evaluation, defining a cost-accuracy trade-off is very different from defining a cost-security trade-off, particularly since there is no underlying security guarantee or formal metric in this case).

It was also unclear to me whether imperative programs are the best programming interface for this accelerator and it seems that having to set knobs in so much detail might make the approach brittle. It is also not clear who will be writing this code and where the different constants come from. Productivity is an important issue in ML development and it would be better if the accelerator could be automatically targeted from a high-level language interface like TensorFlow. It might therefore be worth to at least discuss how such an end-to-end system would automatically pick parameters and target the accelerator.

I feel that the paper is underplaying the impact on the DNN accelerator a bit. It is not clear how tuned the baseline DNN accelerator is, but a design that adds changes to the MAC units, talks to memory and introduces a new coprocessor can potentially be quite invasive. The baseline accelerator does not appear to be a particularly aggressive design point, and the overheads might be larger in a design running at a higher frequency and featuring larger MAC arrays.

I was a bit surprised to see that there is an RTL prototype but there isn’t an end-to-end example running it. This would have been nice to see as a confirmation that the RTL works as intended. In any case, having an RTL prototype is a clear plus!

**Conclusion**

Everything taken together, I still enjoyed reading the paper, but I have my doubts about the effectiveness of the underlying technique, and whether it is premature to build an accelerator for it. I am particularly skeptical about the evaluation methodology and think that the paper could benefit from a clearer analysis of the types of adversarial examples that it protects against. Ideally, there would be some formal security guarantee to capture the set of adversarial examples the accelerator protects against.

Additional minor comments:

* What is the source of the statement that today’s adversarial defense mechanisms introduce 10x performance overheads?

* One class of defenses that wasn’t discussed in the paper is formal verification (e.g., [1]). It might be worth adding this to a future draft.

* Figure 4: The fact that the diagonal is 1.0 seems to indicate that the entire class was used to measure class path similarity. Shouldn’t class path similarity be measured by splitting the input into two subsets and comparing the class paths of one with the class paths for pictures of the same class in the other subset? Otherwise the difference between same vs. different class might look more than it is.

* The paper says “Ptolomy does not impose any constraints on the DNN baseline accelerator design” (p. 8). This seems like too strong a statement.

References:

[1] Optimization and Abstraction: A Synergistic Approach for Analyzing Neural Network Robustness, PLDI’19

Questions/suggestions for rebuttal/revision
-------------------------------------------
1) What prevents an adversary from defeating the technique by making class path similarity part of their loss function when generating adversarial examples?

2) Can you provide some additional information about the test sets used in the evaluation? Was there any overlap between the test set and the training set?

3) What is the split between legitimate inputs and adversarial examples in the test set? (apologies if this is in the paper and I missed it)



Review #32C
===========================================================================
* Updated: 27 Feb 2020 1:23:22am UTC+01

Novelty
-------
3. New contribution

Evaluation
----------
4. The evaluation is good and demonstrates the value of the idea

Impact
------
3. Likely to impact future research and/or products

Writing quality
---------------
4. Well-written

Pre-Response Overall merit
--------------------------
4. Accept

Post-Response Overall merit
---------------------------
2. Weak reject

Reviewer expertise
------------------
3. Knowledgeable

Feedback for authors
--------------------
This paper presents Ptolemy, a HW-SW framework for performing highly-efficient DNN inference that is robust against adversarial examples.  The paper presents ideas at the algorithm-, compiler-, ISA- and HW architecture-level.  The design is implemented in HW and compared against prior detection schemes, comparing AUROC, latency and energy.

This paper was a pleasure to read (it struck me as a "camera-ready ASPLOS paper", which I mean as a compliment).  I enjoyed the algorithmic ideas of identifying P_c, and the various HW/architecture tricks designed to make it easier to check (using OR, single bits, re-scheduling forward and backward, etc).  Thus, the paper represents a real Alg-SW-HW co-design.  The evaluation also seemed comprehensive, doing a good job to compare against prior works, and evaluate multiple design variants that come out of the paper's various proposals.  The AUROC results are surprisingly good, given all the heuristics the paper is using to get the overheads down.

I only have some small comments: 

In Fig4, if I understand P_c correctly, we are looking at the intersection between P_ci and P_cj for all i,j.  It seems we also need to know about how a path for an individual input in c looks relative to the overall P_c -- i.e., the intra-class path similarity.  For example, each input in class c could activate a set of neurons that is disjoint from the other inputs in that class, which paints a different picture than what we show here.  Another comment is that using bitwise OR is sensitive to outliers.  I would imagine a better definition of P_c would take into account the number of inputs within each class that activate a particular neuron.  (I understand this would complicate the HW, but I would still be interested in seeing the algorithm-level impact.)  Lastly, for this graph what is \theta?

Please clarify: all results labeled "Accuracy" are using the AUROC metric, correct?  The writing in SVI.A suggests this but it is still ambiguous, because "Accuracy" has a special meaning which != AUROC.



Review #32D
===========================================================================
* Updated: 22 Feb 2020 10:29:49pm UTC+01

Paper summary and contributions
-------------------------------
The goal of this work is to detect adversarial attacks at inference time with low overhead and high accuracy. The proposed solution, PTOLEMY, includes algorithm and architecture extensions that are complementary to DNN models and accelerators, and uses program execution behaviors of DNN inferences to detect adversaries. The premise of PTOLEMY is the observation that a small, but distinctive, portion of the network contributes to each predicted class, and by extracting and examining runtime paths it will be possible to detect adversarial sample. PTOLEMY collects activation class path offline profiling (during training) and uses it as a reference to determine similarity of the dynamic path of a given inference to detect adversaries.  

To not negatively impact inference latency and/or energy, approximations at the cost of accuracy loss in adversary detection are introduced to determine the path during the course of the inference as opposed to the (ideal) way of back-tracking from the classification to identify the important neurons in the path. More aggressively, selected layers of DNN are used to determine the path instead of the entire DNN, and absolute threshold per layer is used to identify important neurons, instead of the expensive mechanism of computing partial sums, and using a threshold to determine minimum number of MACs required to reach the threshold for a given neuron.

Strengths
---------
+ Adversary detection during inference with lower overhead based on program execution behaviors of DNNs and being comparable or better than the state-of-the-art redundant networks.
+ Approximations to reduce the overhead of the path extraction and detection and analysis of the impact on accuracy -- provides a trade-off mechanism.

Weaknesses
----------
- The architecture details, the significance of the choices made and the analysis are not as detailed as the algorithms and the trade-offs of the approximation. 
- Evaluated only for CNNs.

Novelty
-------
3. New contribution

Evaluation
----------
3. There are some minor issues with the evaluation, but they can be solved

Impact
------
2. Likely to have minor impact

Writing quality
---------------
4. Well-written

Pre-Response Overall merit
--------------------------
3. Weak accept

Post-Response Overall merit
---------------------------
2. Weak reject

Reviewer expertise
------------------
3. Knowledgeable

Feedback for authors
--------------------
The idea of using program execution behaviors of DNN inferences to detect adversaries is neat. The concept, and the cost of the ideal solution using back-tracking to determine the path is explained well, and serves as the motivation for the approximations to follow. The evaluations on the 2 CNNs show that the trade-offs in accuracy of adversary detection, and latency/energy overheads to do so. 

Including more details on the criteria for the choices made for the added hardware to extract and detect path similarity will be helpful to appreciate if/how this hardware will scale for either larger CNNs, or for DNN models in other domains. 

As the latency/energy trade-offs are dependent on the choice of the path extraction (forward/backward), and other approximations (early terminate, late start, skip layers), and absolute threshold per layer, it will be helpful to understand if these selections can be made based on some characteristics of the DNNs. In other words, will it be possible to give guidelines on when to exercise the algorithmic knobs based on the application's characteristics. 

As aggressive reduced precision continues to be explored for inference, will the energy/latency overheads of such an adversary detection scheme scale well?

Questions/suggestions for rebuttal/revision
-------------------------------------------
a) Does the premise of important neurons hold true for other domains (not CNNs) as well? If so, can you share some details?

b) Is a false positive detection used to feedback to the class path to include the additional neurons for that class? 

c) Are there characteristics of the DNNs that can be used to set threshold (theta and/or phi) and choose forward/backward path to determine the path?



Review #32E
===========================================================================
* Updated: 25 Feb 2020 9:58:11am UTC+01

Paper summary and contributions
-------------------------------
This paper describes PTOLEMY, a framework to detect potential, adversarial attacks in DNN inferences without re-training using adversarial examples. The fundamental idea is to check the activation path of an inference in the DNN against profiled canary class paths with the assistance of ISA-extension and a compiler, and offline profiling. If the activation path (sequence of important neurons) is distinctive with those canonical sequence, using a threshold, associated with its predicted outcome, an adversarial attack is then detected. PTOLEMY architecture includes a "Path Contractor" next to a DNN accelerator to extract the important neurons on the activation path at runtime. The evaluation used different extraction directions and threshold settings (cumulative vs. absolute.) The evaluation is quite comprehensive. Using AlexNet and ResNet18, they compared their results with prior state-of-the-art techniques including EP, CDRP, and DeepFense and showed competitive detection accuracy rates against them. Furthermore, the latency and energy overheads of PTOLEMY are much lower as well. They also studied the accuracy sensitivity when terminating the path extraction at different neural layer.

Strengths
---------
The key strength of this paper is their idea of showing that there is a correlation between the inference output and the activation path in a DNN neural net, similar to the concept of program (hot) paths of a particular execution. This observation provides new insight in detecting undesired noise or adversarial attack in an image using a DNN.

Weaknesses
----------
The accuracy, when comparing to EP -- the best detection accuracy reported, is just slightly better in the noise ballpark of 1 to 2 percent, although the overheads of PTOLEMY in terms of latency and energy are much better in their FwAb case (forward extraction with absolute threshold).

Novelty
-------
3. New contribution

Evaluation
----------
5. The evaluation is deep and fully demonstrates the value of the idea

Impact
------
4. Likely to inspire future research and/or products

Writing quality
---------------
4. Well-written

Pre-Response Overall merit
--------------------------
4. Accept

Post-Response Overall merit
---------------------------
4. Accept

Reviewer expertise
------------------
2. Some familiarity

Feedback for authors
--------------------
I like the basic idea of this paper to extract the representative neurons of the activation path of an inference. This is probably the first work that suggests such correlation exists. It could instigate more research and investigation along this direction for artificial neural network.

Questions/suggestions for rebuttal/revision
-------------------------------------------
It is not clear regarding the scalability of this solution. For a very large DNN model (say, hundreds of Gigabytes), it will require non-trivial memory space to keep the partial sums in DRAM, in SRAM from the accelerator and the path constructor for backward extraction. Do you expect similar performance benefit in terms of latency will still hold when comparing to prior art such as EP? Or worse, it will require much more memory to enable a working PTOLEMY?



Response by Yuhao Zhu <yzhu@rochester.edu>
---------------------------------------------------------------------------
Thank you for your valuable comments. The revision mainly addresses clarification questions. The additional data the reviewers asked for is included in the rebuttal due to the paper’s page limit. If accepted, we will integrate the additional data into the final version, where more space is allowed.

# More NN's evaluated to prove that "important neurons" are present in other networks. (A)
On two new CNNs, VGG16 and Inception V4, the average inter-class path similarity is only 41.5% for VGG16 and 28.8% for Inception V4. The distinct class paths suggest that important neurons exist in both.

We also applied our detection scheme to DenseNet [densenet], and achieved 100% detection accuracy with 0% false positive rate (FPR), higher than the previously best accuracy at 96% with 3.8% FPR [NIC]. Here we use the detection accuracy and false positive rate instead of AUC in order to directly compare with the referenced method.

# Making class path similarity part of the loss function when generating adversarial examples? (B)
Great suggestion, which is essentially a *white-box* attack that assumes that the network architecture and our class paths are known, which we note are protected in many cases.

Setting aside the information availability, Ptolemy presents significant challenges to white-box attacks. There are generally two white-box attack methods: 1) consider the defense mechanism in a new loss function (suggested by the reviewer); 2) add a constraint to the training process that considers the defense mechanism. However, since Ptolemy requires sorting and/or thresholding, the loss function would be non-differentiable and the constraint would be highly non-convex. We see our work as presenting a new dimension for white-box attack research.

# Any overlap between test set and training set? (B)
No.

# What is the split between legitimate inputs and adversarial examples in the test set? (B)
50/50 split. This is a standard setup used in adversarial ML literature [43][58].

# What is $\theta$ in Figure 4? (C)
0.5.

# Are all results labeled "Accuracy" using the AUROC metric? (C)
Yes.

# Important neurons apply to other domains (not CNNs)? (D)
Our important neuron extraction methods apply to any networks that consist of FC and CONV layers (e.g., RNNs and LSTMs). We focus on CNNs because they are the predominant target of adversarial attack research today [2][3][10].

We are currently investigating whether a new path definition is needed for language models, in which slight changes to even benign inputs (e.g., omitting a character) could lead to a very different meaning. We view our work as the first step in leveraging dynamic path behaviors to detect adversarial attacks, and hope to instigate future work.

# Is a false positive detection used to feedback to the class path to include the additional neurons for that class? (D)
No. All test inputs are new and never seen before; new detection results are never used to boost accuracy.

# Guidelines to automatically set threshold and choose forward/backward path? (B/D)
- Generally detection accuracy tracks $\theta$, but when $\theta$ is too large the path could contain too much noise. We recommend starting with $\theta$ = 0.3, and gradually increasing $\theta$ until the accuracy saturates.
- Since the forward method overlaps detection with inference, if the forward method has a latency overhead of N times, the backward method would have a latency overhead of roughly (N+1) times. For a first-cut latency overhead estimation, we recommend starting from the forward method and then estimate the backward latency overhead accordingly.
- In early-termination and late-start optimizations, once the accuracy stops increasing adding more layers tends not to be helpful.

As a reference point, sweeping different configurations for AlexNet takes about 1 day on a 16-core machine, which we believe is a reasonable cost given that the cost is amortized across all subsequent inferences.

# Scalability of the system as networks become big? (D/E)
The backward extraction method using cumulative thresholding (BwCu) is the most heavy-weight Ptolemy mechanism (as BwCu requires sorting partial sums), but BwCu is still scalable both in terms of memory and latency.

Memory-wise, BwCu uses the recomputation optimization (last two paragraphs of Section IV on page 7), which recomputes the partial sums for important neurons at detection time *without having to store partial sums during inference*. On average, only 5% of the partial sums are recomputed. The recomputed partial sums need not fit in SRAM; they are written back to DRAM and are double-buffered to the SRAM, in the same way as feature maps and kernels are accessed (Section V-B, 3rd paragraph). On average, AlexNet and ResNet18 require an 12.8 MB and 17.6 MB extra space in DRAM, respectively. To show scalability, we also evaluated VGG19, which is 13X larger than ResNet18 and requires an extra 148 MB DRAM space. Note that the additional DRAM traffic incurred by reading partial sums is negligible (<0.1%) compared to the original DRAM traffic since each partial sum is read only once.

Latency-wise, the main bottleneck of BwCu is sorting partial sums. We use a scalable sorting unit, which sorts (two) sub-sequences in parallel and merges them in the end using a merge-tree. For bigger networks, we could scale the number of parallel sorting units and/or the depth of the merge tree. Since the current sorting logic contributes to only 0.9% of the total area (Section VII-A), we expect that the hardware overhead to be low.

In addition, Ptolemy provides other lightweight detection methods such as forward extraction and/or using absolute thresholds, which do not require partial sums at all and/or can overlap detection with inference. For instance, on VGG19 FwAb has only 18.5 MB DRAM space overhead.

# Overheads scale with reduced-precision inference? (D)

Yes. While our original design uses 16-bit precision, during rebuttal we evaluated our system under 8-bit precision. The area overhead is 5.5% comparable with the 5.2% overhead of the current design. For AlexNet, the 8-bit system has 2.1% latency overhead and 33% energy overhead using FwAb, comparable with 2.1% and 16% overhead of the current design.

# Show intra-class similarity. (C)
The tables below show the average intra-class similarity (the similarity between an input’s path and the corresponding class path) and standard deviation for AlexNet and ResNet18, respectively. The intra-class similarity is high.

AlexNet @ ImageNet:

| **Class**              | 0    | 100  | 200  | 300  | 400  | 500  | 600  | 700  | 800  | 900  | All  |
| ---------------------- | ---- | ---- | ---- | ---- | ---- | ---- | ---- | ---- | ---- | ---- | ---- |
| **Average Similarity** | 0.86 | 0.87 | 0.84 | 0.88 | 0.81 | 0.89 | 0.68 | 0.73 | 0.88 | 0.88 | 0.83 |
| **Standard Deviation** | 0.03 | 0.03 | 0.03 | 0.03 | 0.02 | 0.02 | 0.07 | 0.04 | 0.02 | 0.03 | 0.03 |

ResNet18 @ CIFAR10:

| **Class**              | 0     | 1     | 2     | 3     | 4     | 5     | 6     | 7     | 8     | 9     | All   |
| ---------------------- | ----- | ----- | ----- | ----- | ----- | ----- | ----- | ----- | ----- | ----- | ----- |
| **Average Similarity** | 0.98  | 0.99  | 0.98  | 0.98  | 0.98  | 0.98  | 0.98  | 0.98  | 0.98  | 0.99  | 0.98  |
| **Standard Deviation** | 0.008 | 0.004 | 0.006 | 0.005 | 0.005 | 0.003 | 0.004 | 0.005 | 0.006 | 0.004 | 0.005 |

# A better definition of P_c would take into account the number of inputs within each class that activate a particular neuron. (C)
We evaluated a few other definitions of P_c, including using intersection and tracking the activation counts for each neuron. We found the accuracy generally became lower. Our future work will consider exposing this knob to encourage further explorations.

# Where the overlap in important neurons can be found? (B)
Overlaps are more significant in the first and last a few layers. The tables below show the layer-wise similarity and the standard deviation for both AlexNet and ResNet18, respectively.

AlexNet @ ImageNet:

| **Layer** | conv2d | conv2d\_1 | conv2d\_2 | conv2d\_3 | conv2d\_4 | dense | dense\_1 | dense\_2 |
| --- | --- | --- | --- | --- | --- | --- | --- | --- |
| **Average Similarity** | 0.87 | 0.80 | 0.83 | 0.73 | 0.70 | 0.88 | 0.95 | 1.00 |
| **Standard Deviation** | 0.05 | 0.05 | 0.05 | 0.08 | 0.10 | 0.08 | 0.07 | 0.02 |

ResNet18 @ CIFAR10:

| **Layer** | conv2d | conv2d\_2 | conv2d\_3 | conv2d\_4 | conv2d\_5 | conv2d\_7 | conv2d\_8 | conv2d\_9 | conv2d\_10 |
| --- | --- | --- | --- | --- | --- | --- | --- | --- | --- |
| **Average Similarity** | 0.997 | 0.985 | 0.989 | 0.984 | 0.988 | 0.990 | 0.977 | 0.970 | 0.909 |
| **Standard Deviation** | 0.004 | 0.010 | 0.007 | 0.009 | 0.003 | 0.004 | 0.008 | 0.010 | 0.024 |
| **Layer** | conv2d\_12 | conv2d\_13 | conv2d\_14 | conv2d\_15 | conv2d\_17 | conv2d\_18 | conv2d\_19 | conv2d\_20 | dense |
| **Average Similarity** | 0.979 | 0.948 | 0.941 | 0.904 | 0.958 | 0.977 | 0.989 | 0.997 | 1.000 |
| **Standard Deviation** | 0.008 | 0.022 | 0.030 | 0.055 | 0.034 | 0.032 | 0.018 | 0.010 | 0.002 |

# Overheads over a baseline accelerator design running at a higher frequency and featuring larger MAC arrays. (B)
When running the baseline accelerator at 500MHz, Ptolemy has 2.1% latency overhead and 21.4% energy overhead using FwAb for AlexNet, comparable with the 2.1% and 16% overheads reported in the paper when running the baseline at 250 MHz.
We also increase the MAC array size from 20x20 to 32x32. The area overhead is 6.4% compared to 5.2% reported in the paper.  For AlexNet, Ptolemy has 4.4% latency overhead and 16.4% energy overhead using FwAb, comparable with the 2.1% and 16% reported in the paper.
# Justify the implementation of a new hardware accelerator for the algorithm. (B)
To our best knowledge, our detection algorithm achieves state-of-the-art detection accuracy. The naive software implementation has excessively highly overhead. The compiler/accelerator design will help enable the wide use/exploration of the algorithm.
Meanwhile, our hardware philosophy is not to design a completely new accelerator; rather our hardware extensions (e.g., augmenting MAC unit) are generally compatible with existing DNN accelerators (e.g., systolic array), widening applicability.
# How strong is the baseline DNN accelerator. (B)
Our baseline accelerator achieves a peak throughput of 200 GOPS, similar to ARM’s most recent NPUs (https://fuse.wikichip.org/news/3306/arm-launches-the-cortex-m55-and-its-micronpu-companion-the-ethos-u55/). The baseline accelerator has an area of 1.54 mm^2 with a 20x20 MAC array using a research-grade 15 nm technology node, comparable with a recent DNN accelerator that has an area of 1.58 mm^2 using a 24x24 MAC array using an industry-grade 16nm technology node [Euphrates].
# What is the random forest (RF) classifier learning, compared to using DNN to detect adversaries? (B)
Our RF learns to classify adversarial inputs from their paths, which can be viewed as explicit representations of inputs; conventional DNNs learn from (potentially noisy) raw layer outputs.

# What is the source of the statement that today’s adversarial defense mechanisms introduce 10x performance overheads? (B)
Based on the results of DeepFense and EP as shown in Figure 12 and 13.

# Measure the inter-class similarity by splitting the input into two subsets and comparing the class paths across the two subsets. (B)
Following this setup, our conclusion still holds that paths are more similar within a class than across classes. Specifically, on ResNet the similarity between the two subsets within a class is 87% on average, higher than the 46% similarity between subsets across classes. On AlexNet, the results are more significant: 72% within the same class vs. 23% across classes.
# How do neural networks with dropout affect extraction of "important neurons" ? (A)
We already train our networks with dropout. We find in general using dropout achieves higher inference and detection accuracy.

# How were the SW solutions evaluated? What platforms? (A)
Inference on GPU and detection on CPU.

# What SW NN frameworks were used in the evaluation? (A)
Tensorflow.

# Additional References:

[densenet]: G. Huang, Z. Liu, K. Q. Weinberger, and L. van der Maaten, “Densely connected convolutional networks,” in Proceedings of the IEEE conference on computer vision and pattern recognition, vol. 1, no. 2, 2017, p. 3.

[NIC]: Ma, Shiqing, et al. "NIC: Detecting Adversarial Samples with Neural Network Invariant Checking." NDSS. 2019.

[Euphrates]: “Euphrates: Algorithm-SoC Co-Design for Low-Power Mobile Continuous Vision.” ISCA, 2018.



Review #32F
===========================================================================

Paper summary and contributions
-------------------------------
This paper presents a method to defend against adversarial examples by
detecting and rejecting the inputs. The approach has very high accuracy
and detects existing attacks with over 95% accuracy. The paper further
argues that it can do this efficiently by co-designing the architecture.

Strengths
---------
If there are any strengths they are in the architecture design.

Weaknesses
----------
This paper's evaluation is fundamentally flawed. The defense is extremely
unlikely to actually improve robustness in any meaningful manner.

Novelty
-------
2. Incremental improvement

Evaluation
----------
1. The idea is not appropriately evaluated

Impact
------
1. Unlikely to have impact

Writing quality
---------------
4. Well-written

Pre-Response Overall merit
--------------------------
1. Reject

Post-Response Overall merit
---------------------------
1. Reject

Reviewer expertise
------------------
2. Some familiarity

Feedback for authors
--------------------
This paper purports to evaluate the robustness of the defense to
adversarial examples. In reality it shows that the strategy can be
used to detect existing attacks, but makes no attempt to perform an
*adaptive* attack.

For example, the paper cites [8,9] to make the case that existing
approaches are ineffective. However, all of the existing approaches
made *exactly* the same claim this paper makes: that standard
attacks run with default configurations can be detected.

However, a defense is only interesting if the attacker who actively
tries to evade it will not succeed. That is what [8,9] did: develop
adaptive attacks to break the defenses,

This paper does not contain such an evaluation. This fundamental
flaw makes it impossible to correctly assess the robustness of the
defense.

In their response, the authors claim "since Ptolemy requires sorting
and/or thresholding, the loss function would be non-differentiable
and the constraint would be highly non-convex. We see our work
as presenting a new dimension for white-box attack research."

This assertion is false. This exact assertion was made by [55,56]
and it was shown in Athalye et al. (2018) that an attacker *can*
perform a white-box attack against non-differentiable layers.

This claim was further strengthened by Xiao et al. 2020
"Enhancing Adversarial Defense by k-Winners-Take-All" which
also performs sorting and introduces a C0 discontinuous loss function,
but this defense too was broken by Tramer et al. (2020) in under
a month.

The authors are encouraged to read
Athalye et al, (2018) "Obfuscated Gradients give a False Sense of Security"
Carlini et al. (2019) "On Evaluating Adversarial Robustness"
Tramer et al. 2020 "On Adaptive Attacks to Adversarial Example Defenses"
in order to better understand what it means to perform an adaptive
attack analysis.

There are a number of other errors.

The paper claims incorrectly that [17,19,20] are state-of-the-art
defenses. They are not, Madry et al. (2018) is.

The paper cites [1,11,50,51,54,55,56,57,58] as different valid defense
strategies, but they are all broken by some combination of
[Carlini&Wagner 2016 "Defensive Distillation is Not Robust to Adversarial Examples",
8,9,Athalye et al. 2018 "Obfuscated Gradients give a False Sense of Security",
Tramer et al. 2020 "On Adaptive Attacks to Adversarial Example Defenses"].

Questions/suggestions for rebuttal/revision
-------------------------------------------
This paper needs an analysis to adaptive attacks.



Comment @A1 by Reviewer E
---------------------------------------------------------------------------
The paper was discussed at the PC meeting. All the PC members considered that it is novel to identify a potential adversarial attack through analyzing the neural network’s activation path. However, the reject decision was made based on the fact that the adversarial attacks can be much more adaptive today than what the paper considered. The state-of-the-art adaptive adversarial attacks can easily break defenses and render the proposed defense mechanisms useless. Therefore, the evaluation was considered not being correctly done; also, the accelerator built in this paper cannot be as robust as claimed in the paper title. The PC suggested the authors to look at the following site for the evaluation of adaptive attacks.
https://github.com/evaluating-adversarial-robustness/adv-eval-paper
Moreover, the authors need to take whatever defense mechanism they constructed and actually try and generate adversarial examples that evade it.

